The Chandra COSMOS legacy survey: Energy Spectrum of the Cosmic X-ray Background and constraints on undetected populations

Using {\em Chandra} observations in the 2.15 deg$^{2}$ COSMOS legacy field, we present one of the most accurate measurements of the Cosmic X-ray Background (CXB) spectrum to date in the [0.3-7] keV energy band. The CXB has three distinct components: contributions from two Galactic collisional thermal plasmas at kT$\sim$0.27 and 0.07 keV and an extragalactic power-law with photon spectral index $\Gamma$=1.45$\pm{0.02}$. The 1 keV normalization of the extragalactic component is 10.91$\pm{0.16}$ keV cm$^{-2}$ s$^{-1}$ sr$^{-1}$ keV$^{-1}$. Removing all X-ray detected sources, the remaining unresolved CXB is best-fit by a power-law with normalization 4.18$\pm{0.26}$ keV cm$^{-2}$ s$^{-1}$ sr$^{-1}$ keV$^{-1}$ and photon spectral index $\Gamma$=1.57$\pm{0.10}$. Removing faint galaxies down to i$_{AB}\sim$27-28 leaves a hard spectrum with $\Gamma\sim$1.25 and a 1 keV normalization of $\sim$1.37 keV cm$^{-2}$ s$^{-1}$ sr$^{-1}$ keV$^{-1}$. This means that $\sim$91\% of the observed CXB is resolved into detected X-ray sources and undetected galaxies. Unresolved sources that contribute $\sim 8-9\%$ of the total CXB show a marginal evidence of being harder and possibly more obscured than resolved sources. Another $\sim$1\% of the CXB can be attributed to still undetected star forming galaxies and absorbed AGN. According to these limits, we investigate a scenario where early black holes totally account for non source CXB fraction and constrain some of their properties. In order to not exceed the remaining CXB and the $z\sim$6 accreted mass density, such a population of black holes must grow in Compton-thick envelopes with N$_{H}>$1.6$\times$10$^{25}$ cm$^{-2}$ and form in extremely low metallicity environments $(Z_\odot)\sim10^{-3}$.

==> referee.txt <==
For information about GNU Emacs and the GNU system, type C-h C-a.
byte-code: End of buffer
byte-code: Beginning of buffer [5 times]
read-file-name: Command attempted to use minibuffer while in minibuffer
Saving file /Users/cap/Users/cap/Dropbox/CXBpaper/referee.txt...
basic-save-buffer-2: /Users/cap/Users/cap/Dropbox/CXBpaper/: no such directory
byte-code: Beginning of buffer
Auto-saving...
Auto-saving referee.txt: Opening output file: no such file or directory, /Users/cap/Users/cap/Dropbox/CXBpaper/#referee.txt#
Mark set
Auto-saving...
Auto-saving referee.txt: Opening output file: no such file or directory, /Users/cap/Users/cap/Dropbox/CXBpaper/#referee.txt#

Auto-saving...
Auto-saving referee.txt: Opening output file: no such file or directory, /Users/cap/Users/cap/Dropbox/CXBpaper/#referee.txt#
Saving file /Users/cap/Users/cap/Dropbox/CXBpaper/referee.txt...
basic-save-buffer-2: /Users/cap/Users/cap/Dropbox/CXBpaper/: no such directory
Auto-saving referee.txt: Opening output file: no such file or directory, /Users/cap/Users/cap/Dropbox/CXBpaper/#referee.txt#
call-interactively: Text is read-only

